Game-Theoretic Malware Detection

Malware attacks are costly. To mitigate against such attacks, organizations deploy malware detection tools that help them detect and eventually resolve those threats. While running only the best available tool does not provide enough coverage of the potential attacks, running all available tools is prohibitively expensive in terms of financial cost and computing resources. Therefore, an organization typically runs a set of tools that maximizes their coverage given a limited budget. However, how should an organization choose that set? Attackers are strategic, and will change their behavior to preferentially exploit the gaps left by a deterministic choice of tools. To avoid leaving such easily-exploited gaps, the defender must choose a random set. In this paper, we present an approach to compute an optimal randomization over size-bounded sets of available security analysis tools by modeling the relationship between attackers and security analysts as a leader-follower Stackelberg security game. We estimate the parameters of our model by combining the information from the VirusTotal dataset with the more detailed reports from the National Vulnerability Database. In an empirical comparison, our approach outperforms a set of natural baselines under a wide range of assumptions.

==> resources/pruning_run_times_yd2.csv <==
1.0,2.0,0.8145499869715422,86.0,54.0
2.0,2.0,0.9539696259889752,3741.0,471.0
3.0,2.0,9.654888601973653,106081.0,472.0
4.0,2.0,367.2002462330274,2229636.0,903.0
5.0,2.0,11009.261131109903,37055938.0,1709.0

